Approximate Dynamic Programming with Probabilistic Temporal Logic Constraints

In this paper, we develop approximate dynamic programming methods for stochastic systems modeled as Markov Decision Processes, given both soft performance criteria and hard constraints in a class of probabilistic temporal logic called Probabilistic Computation Tree Logic (PCTL). Our approach consists of two steps: First, we show how to transform a class of PCTL formulas into chance constraints that can be enforced during planning in stochastic systems. Second, by integrating randomized optimization and entropy-regulated dynamic programming, we devise a novel trajectory sampling-based approximate value iteration method to iteratively solve for an upper bound on the value function while ensuring the constraints that PCTL specifications are satisfied. Particularly, we show that by the on-policy sampling of the trajectories, a tight bound can be achieved between the upper bound given by the approximation and the true value function. The correctness and efficiency of the method are demonstrated using robotic motion planning examples.

==> figures/output.txt <==
The elapsed time for computing the basis: 5.445789813995361 seconds
The tau is: 5.0
The beta is: 1.1
*********************************************************************************************
This is: 0 th iteration
The learning rate eta_1 is: 0.1
The learning rate eta_2 is: 0.15
The tolerance is: 10
The C1 is: 10.0
The Nu1 is: 4000.0
This is the 0 th iteration, h_g_1: 40.69677084109513
This is the 0 th iteration, h_n_1: 0.05
This is the 1 th iteration, h_g_1: 40.13731049794147
This is the 1 th iteration, h_n_1: 0.2
This is the 2 th iteration, h_g_1: 34.74710663865323
This is the 2 th iteration, h_n_1: 0.2
This is the 3 th iteration, h_g_1: 38.781479459755886
This is the 3 th iteration, h_n_1: 0
This is the 4 th iteration, h_g_1: 33.51031682828557
This is the 4 th iteration, h_n_1: 0.15000000000000002
This is the 5 th iteration, h_g_1: 31.375132758547416
This is the 5 th iteration, h_n_1: 0.05
This is the 6 th iteration, h_g_1: 30.181033903975358
This is the 6 th iteration, h_n_1: 0.25
This is the 7 th iteration, h_g_1: 31.57976253983127
This is the 7 th iteration, h_n_1: 0.09999999999999999
This is the 8 th iteration, h_g_1: 32.65995428852286
This is the 8 th iteration, h_n_1: 0.0
This is the 9 th iteration, h_g_1: 33.411208778602266
This is the 9 th iteration, h_n_1: 0.05
This is the 10 th iteration, h_g_1: 31.228620345606743
This is the 10 th iteration, h_n_1: 0.09999999999999999
This is the 11 th iteration, h_g_1: 26.37896458463663
This is the 11 th iteration, h_n_1: 0.05
This is the 12 th iteration, h_g_1: 27.803671613270435
This is the 12 th iteration, h_n_1: 0.05
This is the 13 th iteration, h_g_1: 31.266370908531897
This is the 13 th iteration, h_n_1: 0.2
This is the 14 th iteration, h_g_1: 29.04175225853404
This is the 14 th iteration, h_n_1: 0.0
This is the 15 th iteration, h_g_1: 23.194454123740492
This is the 15 th iteration, h_n_1: 0.05
This is the 16 th iteration, h_g_1: 26.12561957685152
This is the 16 th iteration, h_n_1: 0.09999999999999999
This is the 17 th iteration, h_g_1: 20.686114141162715
This is the 17 th iteration, h_n_1: 0.0
This is the 18 th iteration, h_g_1: 15.976482397975488
This is the 18 th iteration, h_n_1: 0.05
This is the 19 th iteration, h_g_1: 18.61593451446989
This is the 19 th iteration, h_n_1: 0.0
This is the 20 th iteration, h_g_1: 18.086486605795923
This is the 20 th iteration, h_n_1: 0.09999999999999999
This is the 21 th iteration, h_g_1: 24.855841291727394
This is the 21 th iteration, h_n_1: 0.05
This is the 22 th iteration, h_g_1: 22.214065297869706
This is the 22 th iteration, h_n_1: 0.0
This is the 23 th iteration, h_g_1: 23.41134815324879
This is the 23 th iteration, h_n_1: 0.2
This is the 24 th iteration, h_g_1: 15.981996539537198
This is the 24 th iteration, h_n_1: 0.0
This is the 25 th iteration, h_g_1: 18.845440550825714
This is the 25 th iteration, h_n_1: 0.15000000000000002
This is the 26 th iteration, h_g_1: 14.107380358147445
This is the 26 th iteration, h_n_1: 0.05
This is the 27 th iteration, h_g_1: 14.447094834445611
This is the 27 th iteration, h_n_1: 0.0
This is the 28 th iteration, h_g_1: 15.92347185763895
This is the 28 th iteration, h_n_1: 0.0
This is the 29 th iteration, h_g_1: 14.816206290220295
This is the 29 th iteration, h_n_1: 0.09999999999999999
This is the 30 th iteration, h_g_1: 13.54886734456943
This is the 30 th iteration, h_n_1: 0.2
This is the 31 th iteration, h_g_1: 13.68712910152131
This is the 31 th iteration, h_n_1: 0.05
This is the 32 th iteration, h_g_1: 12.79267960675689
This is the 32 th iteration, h_n_1: 0.09999999999999999
This is the 33 th iteration, h_g_1: 16.50670080349883
This is the 33 th iteration, h_n_1: 0.09999999999999999
This is the 34 th iteration, h_g_1: 14.271687639893203
This is the 34 th iteration, h_n_1: 0
This is the 35 th iteration, h_g_1: 13.175578717557531
This is the 35 th iteration, h_n_1: 0.05
This is the 36 th iteration, h_g_1: 11.091879180668677
This is the 36 th iteration, h_n_1: 0.05
This is the 37 th iteration, h_g_1: 9.91097769513774
This is the 37 th iteration, h_n_1: 0.09999999999999999
This is the 38 th iteration, h_g_1: 8.176817959608817
This is the 38 th iteration, h_n_1: 0.05
This is the 39 th iteration, h_g_1: 9.993032244007198
This is the 39 th iteration, h_n_1: 0
This is the 40 th iteration, h_g_1: 8.241381291917701
This is the 40 th iteration, h_n_1: 0.05
This is the 41 th iteration, h_g_1: 9.641604101181665
This is the 41 th iteration, h_n_1: 0
This is the 42 th iteration, h_g_1: 9.525018968021136
This is the 42 th iteration, h_n_1: 0.05
This is the 43 th iteration, h_g_1: 9.369590322074473
This is the 43 th iteration, h_n_1: 0.15000000000000002
This is the 44 th iteration, h_g_1: 9.534672653574727
This is the 44 th iteration, h_n_1: 0.0
This is the 45 th iteration, h_g_1: 6.315305352820968
This is the 45 th iteration, h_n_1: 0.09999999999999999
This is the 46 th iteration, h_g_1: 9.699389586352734
This is the 46 th iteration, h_n_1: 0.09999999999999999
This is the 47 th iteration, h_g_1: 6.6552333615528445
This is the 47 th iteration, h_n_1: 0.09999999999999999
This is the 48 th iteration, h_g_1: 8.519368799722168
This is the 48 th iteration, h_n_1: 0.0
This is the 49 th iteration, h_g_1: 9.566420490559262
This is the 49 th iteration, h_n_1: 0.05
This is the 50 th iteration, h_g_1: 7.454252759945526
This is the 50 th iteration, h_n_1: 0
This is the 51 th iteration, h_g_1: 8.143221892593855
This is the 51 th iteration, h_n_1: 0
This is the 52 th iteration, h_g_1: 8.698105532620895
This is the 52 th iteration, h_n_1: 0.05
This is the 53 th iteration, h_g_1: 6.448068826101167
This is the 53 th iteration, h_n_1: 0
This is the 54 th iteration, h_g_1: 5.797738908186239
This is the 54 th iteration, h_n_1: 0
This is the 55 th iteration, h_g_1: 8.451129883140657
This is the 55 th iteration, h_n_1: 0.0
This is the 56 th iteration, h_g_1: 6.598012595795212
This is the 56 th iteration, h_n_1: 0.0
This is the 57 th iteration, h_g_1: 7.566010745910458
This is the 57 th iteration, h_n_1: 0
This is the 58 th iteration, h_g_1: 6.085365348857883
This is the 58 th iteration, h_n_1: 0.0
This is the 59 th iteration, h_g_1: 4.8054929649330616
This is the 59 th iteration, h_n_1: 0.0
This is the 60 th iteration, h_g_1: 6.789709908849183
This is the 60 th iteration, h_n_1: 0
This is the 61 th iteration, h_g_1: 8.594500712015366
This is the 61 th iteration, h_n_1: 0
This is the 62 th iteration, h_g_1: 7.923227150271631
This is the 62 th iteration, h_n_1: 0.15000000000000002
This is the 63 th iteration, h_g_1: 5.661430574065124
This is the 63 th iteration, h_n_1: 0.05
This is the 64 th iteration, h_g_1: 4.835851339474641
This is the 64 th iteration, h_n_1: 0.15000000000000002
This is the 65 th iteration, h_g_1: 6.410022104448035
This is the 65 th iteration, h_n_1: 0.05
This is the 66 th iteration, h_g_1: 4.767070567234944
This is the 66 th iteration, h_n_1: 0.05
This is the 67 th iteration, h_g_1: 3.769368805904331
This is the 67 th iteration, h_n_1: 0.09999999999999999
This is the 68 th iteration, h_g_1: 4.0763177666831245
This is the 68 th iteration, h_n_1: 0.05
This is the 69 th iteration, h_g_1: 4.460944785376114
This is the 69 th iteration, h_n_1: 0
This is the 70 th iteration, h_g_1: 5.170454833126928
This is the 70 th iteration, h_n_1: 0
This is the 71 th iteration, h_g_1: 6.206649833350592
This is the 71 th iteration, h_n_1: 0.0
This is the 72 th iteration, h_g_1: 4.502562580117305
This is the 72 th iteration, h_n_1: 0.05
This is the 73 th iteration, h_g_1: 4.072217099257209
This is the 73 th iteration, h_n_1: 0.0
This is the 74 th iteration, h_g_1: 2.701792232023811
This is the 74 th iteration, h_n_1: 0.05
This is the 75 th iteration, h_g_1: 4.425950382852718
This is the 75 th iteration, h_n_1: 0.0
This is the 76 th iteration, h_g_1: 2.884056428107346
This is the 76 th iteration, h_n_1: 0
This is the 77 th iteration, h_g_1: 4.890108165375638
This is the 77 th iteration, h_n_1: 0.0
This is the 78 th iteration, h_g_1: 2.9291230726434776
This is the 78 th iteration, h_n_1: 0.05
This is the 79 th iteration, h_g_1: 3.9013019146810204
This is the 79 th iteration, h_n_1: 0.0
This is the 80 th iteration, h_g_1: 4.325140592326032
This is the 80 th iteration, h_n_1: 0.2
This is the 81 th iteration, h_g_1: 2.5253855554240197
This is the 81 th iteration, h_n_1: 0.09999999999999999
This is the 82 th iteration, h_g_1: 3.671623053400337
This is the 82 th iteration, h_n_1: 0.09999999999999999
This is the 83 th iteration, h_g_1: 1.664287103653812
This is the 83 th iteration, h_n_1: 0.09999999999999999
This is the 84 th iteration, h_g_1: 4.376750790736415
This is the 84 th iteration, h_n_1: 0.15000000000000002
This is the 85 th iteration, h_g_1: 3.3166230214921186
This is the 85 th iteration, h_n_1: 0.0
This is the 86 th iteration, h_g_1: 2.686149290284761
This is the 86 th iteration, h_n_1: 0.0
This is the 87 th iteration, h_g_1: 2.457963727688545
This is the 87 th iteration, h_n_1: 0.05
This is the 88 th iteration, h_g_1: 1.9004182540376986
This is the 88 th iteration, h_n_1: 0.05
This is the 89 th iteration, h_g_1: 4.837818264625948
This is the 89 th iteration, h_n_1: 0.0
This is the 90 th iteration, h_g_1: 2.103471383866392
This is the 90 th iteration, h_n_1: 0.0
This is the 91 th iteration, h_g_1: 3.2775756716808915
This is the 91 th iteration, h_n_1: 0.0
This is the 92 th iteration, h_g_1: 1.923002883166436
This is the 92 th iteration, h_n_1: 0.0
This is the 93 th iteration, h_g_1: 4.4084568204997465
This is the 93 th iteration, h_n_1: 0
This is the 94 th iteration, h_g_1: 1.881672261151377
This is the 94 th iteration, h_n_1: 0.09999999999999999
This is the 95 th iteration, h_g_1: 2.015637875962848
This is the 95 th iteration, h_n_1: 0
This is the 96 th iteration, h_g_1: 3.4746100873491605
This is the 96 th iteration, h_n_1: 0
This is the 97 th iteration, h_g_1: 1.6316271272167853
This is the 97 th iteration, h_n_1: 0.05
This is the 98 th iteration, h_g_1: 1.6300562958762272
This is the 98 th iteration, h_n_1: 0
This is the 99 th iteration, h_g_1: 3.1543867935987393
This is the 99 th iteration, h_n_1: 0.09999999999999999
This is the 100 th iteration, h_g_1: 2.4507388494813553
This is the 100 th iteration, h_n_1: 0
This is the 101 th iteration, h_g_1: 3.39185223834161
This is the 101 th iteration, h_n_1: 0.0
*********************************************************************************************
This is: 1 th iteration
The learning rate eta_1 is: 0.1
The learning rate eta_2 is: 0.15
The tolerance is: 9.5
The C1 is: 10.0
The Nu1 is: 4000.0
This is the 0 th iteration, h_g_1: 2.0236472758610646
This is the 0 th iteration, h_n_1: 0.15000000000000002
This is the 1 th iteration, h_g_1: 2.5564699506111426
This is the 1 th iteration, h_n_1: 0
This is the 2 th iteration, h_g_1: 1.669897649322424
This is the 2 th iteration, h_n_1: 0.09999999999999999
This is the 3 th iteration, h_g_1: 1.8347568188765777
This is the 3 th iteration, h_n_1: 0.0
This is the 4 th iteration, h_g_1: 2.7364331586254074
This is the 4 th iteration, h_n_1: 0.05
This is the 5 th iteration, h_g_1: 1.143886575065752
This is the 5 th iteration, h_n_1: 0
This is the 6 th iteration, h_g_1: 1.6174345281307023
This is the 6 th iteration, h_n_1: 0.05
This is the 7 th iteration, h_g_1: 1.469027932618451
This is the 7 th iteration, h_n_1: 0.0
This is the 8 th iteration, h_g_1: 2.1793935111494203
This is the 8 th iteration, h_n_1: 0.05
This is the 9 th iteration, h_g_1: 2.912141752910226
This is the 9 th iteration, h_n_1: 0.0
This is the 10 th iteration, h_g_1: 2.978317612494676
This is the 10 th iteration, h_n_1: 0.0
This is the 11 th iteration, h_g_1: 2.4987700538174376
This is the 11 th iteration, h_n_1: 0.15000000000000002
This is the 12 th iteration, h_g_1: 1.925019060661821
This is the 12 th iteration, h_n_1: 0
This is the 13 th iteration, h_g_1: 0.8268239284666191
This is the 13 th iteration, h_n_1: 0.0
This is the 14 th iteration, h_g_1: 1.4950638198075492
This is the 14 th iteration, h_n_1: 0.0
This is the 15 th iteration, h_g_1: 1.2815076664175042
This is the 15 th iteration, h_n_1: 0.05
This is the 16 th iteration, h_g_1: 2.06590398578736
This is the 16 th iteration, h_n_1: 0.0
This is the 17 th iteration, h_g_1: 1.2358232104069489
This is the 17 th iteration, h_n_1: 0.09999999999999999
This is the 18 th iteration, h_g_1: 2.264221704803988
This is the 18 th iteration, h_n_1: 0.0
This is the 19 th iteration, h_g_1: 1.256244190256408
This is the 19 th iteration, h_n_1: 0.0
This is the 20 th iteration, h_g_1: 2.790767012837398
This is the 20 th iteration, h_n_1: 0.09999999999999999
This is the 21 th iteration, h_g_1: 1.5502374787993627
This is the 21 th iteration, h_n_1: 0.0
This is the 22 th iteration, h_g_1: 1.5247364181724528
This is the 22 th iteration, h_n_1: 0.05
This is the 23 th iteration, h_g_1: 1.3721755767054273
This is the 23 th iteration, h_n_1: 0.0
This is the 24 th iteration, h_g_1: 2.272955563592561
This is the 24 th iteration, h_n_1: 0.15000000000000002
This is the 25 th iteration, h_g_1: 1.3507355703008663
This is the 25 th iteration, h_n_1: 0.05
This is the 26 th iteration, h_g_1: 2.3982158078523526
This is the 26 th iteration, h_n_1: 0.0
This is the 27 th iteration, h_g_1: 0.39022287113104853
This is the 27 th iteration, h_n_1: 0.05
*********************************************************************************************
This is: 2 th iteration
The learning rate eta_1 is: 0.05
The learning rate eta_2 is: 0.075
The tolerance is: 9.025
The C1 is: 10.0
The Nu1 is: 4400.0
This is the 0 th iteration, h_g_1: 1.7165253684957529
This is the 0 th iteration, h_n_1: 0
This is the 1 th iteration, h_g_1: 1.3848990594409656
This is the 1 th iteration, h_n_1: 0.0
This is the 2 th iteration, h_g_1: 2.021786270668133
This is the 2 th iteration, h_n_1: 0.05
This is the 3 th iteration, h_g_1: 1.067567793333634
This is the 3 th iteration, h_n_1: 0
*********************************************************************************************
This is: 3 th iteration
The learning rate eta_1 is: 0.016666666666666666
The learning rate eta_2 is: 0.024999999999999998
The tolerance is: 8.57375
The C1 is: 11.0
The Nu1 is: 4400.0
This is the 0 th iteration, h_g_1: 1.6204194622091477
This is the 0 th iteration, h_n_1: 0
Failed to reach the goal using the computed policy!
95 colors generated
Press Any Key To Exit.

==> figures/output_el.txt <==
The elapsed time for computing the basis: 5.441452980041504 seconds
The tau is: 5.0
The beta is: 1.1
*********************************************************************************************
This is: 0 th iteration
The learning rate eta_1 is: 0.1
The tolerance is: 10
The C1 is: 10.0
This is the 0 th iteration, h1: 32.40717494253525
This is the 1 th iteration, h1: 26.1078906217414
This is the 2 th iteration, h1: 29.769565228976106
This is the 3 th iteration, h1: 34.399685121176084
This is the 4 th iteration, h1: 24.589573913806895
This is the 5 th iteration, h1: 24.42198640121872
This is the 6 th iteration, h1: 31.82285178789319
This is the 7 th iteration, h1: 20.557334332334168
This is the 8 th iteration, h1: 32.9317677070835
This is the 9 th iteration, h1: 30.032458387615222
This is the 10 th iteration, h1: 29.58292533436726
This is the 11 th iteration, h1: 30.383329177937636
This is the 12 th iteration, h1: 25.76176808666926
This is the 13 th iteration, h1: 26.255767046178555
This is the 14 th iteration, h1: 28.18689029924501
This is the 15 th iteration, h1: 21.341652929219187
This is the 16 th iteration, h1: 20.2839928004785
This is the 17 th iteration, h1: 29.86838364410431
This is the 18 th iteration, h1: 20.782889245455845
This is the 19 th iteration, h1: 24.838197643585904
This is the 20 th iteration, h1: 23.651018008423776
This is the 21 th iteration, h1: 19.965780302256675
This is the 22 th iteration, h1: 23.206695572490155
This is the 23 th iteration, h1: 19.318003727278118
This is the 24 th iteration, h1: 16.439227731265035
This is the 25 th iteration, h1: 16.768479435580982
This is the 26 th iteration, h1: 20.220590797659323
This is the 27 th iteration, h1: 16.974504551456455
This is the 28 th iteration, h1: 22.474706216822177
This is the 29 th iteration, h1: 17.88526750352186
This is the 30 th iteration, h1: 20.659741340513296
This is the 31 th iteration, h1: 17.74129345460914
This is the 32 th iteration, h1: 16.64467750743706
This is the 33 th iteration, h1: 18.6126996394374
This is the 34 th iteration, h1: 17.406008711773772
This is the 35 th iteration, h1: 18.571842180572922
This is the 36 th iteration, h1: 16.274550469774614
This is the 37 th iteration, h1: 14.959206415156139
This is the 38 th iteration, h1: 11.875378621703426
This is the 39 th iteration, h1: 12.342716242668162
This is the 40 th iteration, h1: 17.794056730662355
This is the 41 th iteration, h1: 12.634774298726484
This is the 42 th iteration, h1: 16.39204625112919
This is the 43 th iteration, h1: 13.475436845792691
This is the 44 th iteration, h1: 12.174577219625306
This is the 45 th iteration, h1: 13.927895719491556
This is the 46 th iteration, h1: 11.440828801913957
This is the 47 th iteration, h1: 16.220767047373602
This is the 48 th iteration, h1: 10.607979575901165
This is the 49 th iteration, h1: 12.39078441189136
This is the 50 th iteration, h1: 13.429705978589018
This is the 51 th iteration, h1: 11.193131469251776
This is the 52 th iteration, h1: 9.182844095891808
This is the 53 th iteration, h1: 12.475331685715249
This is the 54 th iteration, h1: 9.762133712627401
This is the 55 th iteration, h1: 14.615068460384313
This is the 56 th iteration, h1: 12.312765362955856
This is the 57 th iteration, h1: 9.199695350650808
This is the 58 th iteration, h1: 9.816188033463177
This is the 59 th iteration, h1: 9.164083855990723
This is the 60 th iteration, h1: 14.214565136107872
This is the 61 th iteration, h1: 10.992802890264059
This is the 62 th iteration, h1: 12.045182872668105
This is the 63 th iteration, h1: 9.299735117001479
This is the 64 th iteration, h1: 7.70177346270751
This is the 65 th iteration, h1: 11.994973333867858
This is the 66 th iteration, h1: 8.323641074016475
This is the 67 th iteration, h1: 10.27027668395935
This is the 68 th iteration, h1: 9.284599425357069
This is the 69 th iteration, h1: 8.000507595077629
This is the 70 th iteration, h1: 9.097025007117114
This is the 71 th iteration, h1: 9.491879844228079
This is the 72 th iteration, h1: 9.337292410781952
This is the 73 th iteration, h1: 10.131635424760395
This is the 74 th iteration, h1: 8.681815076034267
This is the 75 th iteration, h1: 7.421593493377777
This is the 76 th iteration, h1: 8.44184986152133
This is the 77 th iteration, h1: 8.501921616676588
This is the 78 th iteration, h1: 7.791915321367552
This is the 79 th iteration, h1: 7.141222638766493
This is the 80 th iteration, h1: 9.436724578908402
This is the 81 th iteration, h1: 6.8534142626100865
This is the 82 th iteration, h1: 11.77264236980019
This is the 83 th iteration, h1: 6.762510094370471
This is the 84 th iteration, h1: 8.587135309789039
This is the 85 th iteration, h1: 8.15918900554642
This is the 86 th iteration, h1: 7.654490949175924
This is the 87 th iteration, h1: 7.745433877294224
This is the 88 th iteration, h1: 7.5922213844608
This is the 89 th iteration, h1: 9.056719956380324
This is the 90 th iteration, h1: 8.749003673843465
This is the 91 th iteration, h1: 9.790261422296021
This is the 92 th iteration, h1: 7.539572539982442
This is the 93 th iteration, h1: 10.076571931318165
This is the 94 th iteration, h1: 7.073481838645172
This is the 95 th iteration, h1: 6.517576410567496
This is the 96 th iteration, h1: 6.931600752360505
This is the 97 th iteration, h1: 5.244906475146282
This is the 98 th iteration, h1: 8.174045856034436
This is the 99 th iteration, h1: 6.605638915145726
This is the 100 th iteration, h1: 6.669483324112697
This is the 101 th iteration, h1: 7.5110282961142145
This is the 102 th iteration, h1: 6.5145420092842965
This is the 103 th iteration, h1: 4.735495386058301
This is the 104 th iteration, h1: 7.639691192500165
This is the 105 th iteration, h1: 5.896032294086014
This is the 106 th iteration, h1: 5.521208642065801
This is the 107 th iteration, h1: 6.234108941142999
This is the 108 th iteration, h1: 7.916096949759946
This is the 109 th iteration, h1: 7.890389528188133
This is the 110 th iteration, h1: 5.368591508320813
This is the 111 th iteration, h1: 5.699002596592885
This is the 112 th iteration, h1: 5.938140752097792
This is the 113 th iteration, h1: 4.988612789088867
This is the 114 th iteration, h1: 5.583645204601687
This is the 115 th iteration, h1: 5.438568918316772
This is the 116 th iteration, h1: 6.177250364556788
This is the 117 th iteration, h1: 4.281415803859133
This is the 118 th iteration, h1: 7.723024675478352
This is the 119 th iteration, h1: 5.404280139595376
This is the 120 th iteration, h1: 4.5002561352088915
This is the 121 th iteration, h1: 6.146438225660221
This is the 122 th iteration, h1: 4.402736083015888
This is the 123 th iteration, h1: 6.447735822153877
This is the 124 th iteration, h1: 4.76435739447405
This is the 125 th iteration, h1: 4.675606481025082
This is the 126 th iteration, h1: 4.465474440353363
This is the 127 th iteration, h1: 4.9967126373012425
This is the 128 th iteration, h1: 4.603831169576059
This is the 129 th iteration, h1: 6.26323647065263
This is the 130 th iteration, h1: 6.793148824269568
This is the 131 th iteration, h1: 6.519412632389968
This is the 132 th iteration, h1: 5.679784308783687
This is the 133 th iteration, h1: 6.439750287926923
This is the 134 th iteration, h1: 5.283906342234914
This is the 135 th iteration, h1: 5.489451133755259
This is the 136 th iteration, h1: 5.396109736954937
This is the 137 th iteration, h1: 5.267041470120606
This is the 138 th iteration, h1: 5.768914251255836
This is the 139 th iteration, h1: 5.342163574143871
This is the 140 th iteration, h1: 3.8630593342552135
This is the 141 th iteration, h1: 5.294672061541036
This is the 142 th iteration, h1: 3.1867037914003915
This is the 143 th iteration, h1: 4.383374343099627
This is the 144 th iteration, h1: 4.957451928340561
This is the 145 th iteration, h1: 4.983021679016573
This is the 146 th iteration, h1: 5.670456612953203
This is the 147 th iteration, h1: 4.848601644052225
This is the 148 th iteration, h1: 3.656431212988149
This is the 149 th iteration, h1: 4.707772497330683
This is the 150 th iteration, h1: 4.673891174389798
This is the 151 th iteration, h1: 6.331104680235263
This is the 152 th iteration, h1: 3.4558273999483595
This is the 153 th iteration, h1: 3.6508010260279895
This is the 154 th iteration, h1: 4.722962595468842
This is the 155 th iteration, h1: 5.301552879591224
This is the 156 th iteration, h1: 4.982193221095008
This is the 157 th iteration, h1: 5.992213874527338
This is the 158 th iteration, h1: 4.398033093551772
This is the 159 th iteration, h1: 5.060643160141634
This is the 160 th iteration, h1: 4.297971757602035
This is the 161 th iteration, h1: 8.11100364141669
This is the 162 th iteration, h1: 7.763786999167518
This is the 163 th iteration, h1: 5.808674221313787
This is the 164 th iteration, h1: 4.0424985364422445
*********************************************************************************************
This is: 1 th iteration
The learning rate eta_1 is: 0.1
The tolerance is: 9.5
The C1 is: 10.0
This is the 0 th iteration, h1: 4.639697008422306
This is the 1 th iteration, h1: 4.1305692658295055
This is the 2 th iteration, h1: 3.3414420194920234
This is the 3 th iteration, h1: 5.189391197012073
This is the 4 th iteration, h1: 4.336408332609148
This is the 5 th iteration, h1: 4.760718919144073
This is the 6 th iteration, h1: 2.6509388466077306
This is the 7 th iteration, h1: 3.9897855811900773
This is the 8 th iteration, h1: 3.96793140327704
This is the 9 th iteration, h1: 1.8933780484887597
This is the 10 th iteration, h1: 3.836475757523775
This is the 11 th iteration, h1: 4.7777836846105135
This is the 12 th iteration, h1: 3.3027865528004714
This is the 13 th iteration, h1: 1.5025135187767285
This is the 14 th iteration, h1: 3.828034696717637
This is the 15 th iteration, h1: 2.368567520291524
This is the 16 th iteration, h1: 3.5203734015607884
This is the 17 th iteration, h1: 2.3871949363035823
This is the 18 th iteration, h1: 2.6494790021941568
This is the 19 th iteration, h1: 2.470293904876898
This is the 20 th iteration, h1: 4.046532245079223
This is the 21 th iteration, h1: 2.4307001366320993
This is the 22 th iteration, h1: 2.813473026890777
This is the 23 th iteration, h1: 2.3257500356812493
*********************************************************************************************
This is: 2 th iteration
The learning rate eta_1 is: 0.05
The tolerance is: 9.025
The C1 is: 10.0
This is the 0 th iteration, h1: 3.5028122643676864
This is the 1 th iteration, h1: 3.776329577960212
This is the 2 th iteration, h1: 3.5854434797719685
This is the 3 th iteration, h1: 4.358310177634218
This is the 4 th iteration, h1: 3.1063507486905597
This is the 5 th iteration, h1: 2.7790906490506244
This is the 6 th iteration, h1: 3.614266253619615
This is the 7 th iteration, h1: 2.940069667673082
*********************************************************************************************
This is: 3 th iteration
The learning rate eta_1 is: 0.016666666666666666
The tolerance is: 8.57375
The C1 is: 11.0
This is the 0 th iteration, h1: 1.2750784118543046
Failed to reach the goal using the computed policy!
32 colors generated
Press Any Key To Exit.Traceback (most recent call last):
  File "/home/lening/Documents/Workspace/lab-code/Reinforcement_Learning_MDP/Episodic_Learning_Value_Approximation/episodic_learning_value_approximation.py", line 578, in <module>
    input('Press Any Key To Exit.')
KeyboardInterrupt

